Motivating REML via Prediction-Error Covariances in EM Updates for Linear Mixed Models

We present a computational motivation for restricted maximum likelihood (REML) estimation in linear mixed models using an expectation--maximization (EM) algorithm. At each iteration, maximum likelihood (ML) and REML solve the same mixed-model equations for the best linear unbiased estimator (BLUE) of the fixed effects and the best linear unbiased predictor (BLUP) of the random effects. They differ only in the trace adjustments used in the variance-component updates: ML uses conditional covariances of the random effects given the data, whereas REML uses prediction-error covariances from Henderson's C-matrix, reflecting uncertainty from estimating the fixed effects. Short R code makes this switch explicit, exposes the key matrices for classroom inspection, and reproduces lme4 ML and REML fits.

==> EM_lme4_sim.txt <==
em_lmm_with_likelihood <- function(y, X, Z, REML = FALSE,
                                   maxit = 100, tol = 1e-10,
                                   tau2_init = 1, sigma2_init = 1) {
  
  y  <- as.matrix(y)
  X  <- as.matrix(X)
  Z  <- as.matrix(Z)
  XZ <- cbind(X, Z)
  
  n <- nrow(X)
  p <- ncol(X)
  q <- ncol(Z)
  
  if (nrow(Z) != n) stop("X and Z must have the same number of rows.")
  if (qr(X)$rank < p) stop("X must be full rank.")
  
  tau2   <- tau2_init
  sigma2 <- sigma2_init
  beta   <- matrix(0, p, 1)
  eta    <- matrix(0, q, 1)
  
  for (iter in 1:maxit) {
    
    # G^{-1} and R^{-1}
    G_inv <- diag(1 / tau2, q)
    R_inv <- diag(1 / sigma2, n)
    
    XtRinv <- t(X) %*% R_inv
    ZtRinv <- t(Z) %*% R_inv
    
    # Blocks of M
    M_betabeta <- XtRinv %*% X
    M_betaeta  <- XtRinv %*% Z
    M_etabeta  <- t(M_betaeta)
    M_etaeta   <- ZtRinv %*% Z + G_inv
    
    M <- rbind(
      cbind(M_betabeta, M_betaeta),
      cbind(M_etabeta,  M_etaeta)
    )
    
    rhs <- rbind(
      XtRinv %*% y,
      ZtRinv %*% y
    )
    
    # C-matrix and Henderson solve
    C   <- chol2inv(chol(M))
    sol <- C %*% rhs
    
    beta <- sol[1:p, , drop = FALSE]
    eta  <- sol[(p + 1):(p + q), , drop = FALSE]
    
    # C_{eta,eta}: prediction-error covariance Var(eta_hat - eta)
    C_etaeta <- C[(p + 1):(p + q), (p + 1):(p + q), drop = FALSE]
    
    # (M_{etaeta})^{-1}: conditional covariance Var(eta | y, beta) at current (G,R)
    # (does not depend on beta under Gaussian LMM)
    M_etaeta_inv <- chol2inv(chol(M_etaeta))
    
    # Conditional residuals
    r_hat <- y - X %*% beta - Z %*% eta
    
    ## --- Trace-adjustment matrices (T matrices) ---
    if (!REML) {
      # ML:
      #   T_tau   = Var(eta | y) = (M_{etaeta})^{-1}
      #   T_sigma = Var(Z eta | y) = Z (M_{etaeta})^{-1} Z'
      T_tau   <- M_etaeta_inv
      T_sigma <- Z %*% M_etaeta_inv %*% t(Z)
    } else {
      # REML:
      #   T_tau   = Var(eta_hat - eta) = C_{eta,eta}
      #   T_sigma = Var(r_hat - eps) = [X Z] C [X Z]'
      T_tau   <- C_etaeta
      T_sigma <- XZ %*% C %*% t(XZ)
    }
    
    ## --- M-step updates ---
    rss_r        <- as.numeric(t(r_hat) %*% r_hat)
    trace_Tsigma <- sum(diag(T_sigma))
    sigma2_new   <- (rss_r + trace_Tsigma) / n
    
    q_eta      <- as.numeric(t(eta) %*% eta)
    trace_Ttau <- sum(diag(T_tau))
    tau2_new   <- (q_eta + trace_Ttau) / q
    
    ## --- Convergence check ---
    delta <- max(
      abs(sigma2_new - sigma2) / (sigma2 + 1e-8),
      abs(tau2_new   - tau2)   / (tau2   + 1e-8)
    )
    
    sigma2 <- sigma2_new
    tau2   <- tau2_new
    
    if (delta < tol) break
  }
  
  ## --- (RE)ML log-likelihood at final estimates ---
  G <- tau2 * diag(q)
  R <- sigma2 * diag(n)
  V <- Z %*% G %*% t(Z) + R
  
  cholV   <- chol(V)
  logdetV <- 2 * sum(log(diag(cholV)))
  Vinv    <- chol2inv(cholV)
  
  r_gls <- y - X %*% beta
  quad  <- as.numeric(t(r_gls) %*% (Vinv %*% r_gls))
  loglik_ML <- -0.5 * (logdetV + quad + n * log(2 * pi))
  
  XtVinvX <- t(X) %*% Vinv %*% X
  chol_XtVinvX   <- chol(XtVinvX)
  logdetXtVinvX  <- 2 * sum(log(diag(chol_XtVinvX)))
  XtVinvX_inv    <- chol2inv(chol_XtVinvX)
  
  P   <- Vinv - Vinv %*% X %*% XtVinvX_inv %*% t(X) %*% Vinv
  yPy <- as.numeric(t(y) %*% P %*% y)
  loglik_REML <- -0.5 * (logdetV + logdetXtVinvX + yPy + (n - p) * log(2 * pi))
  
  list(
    beta   = drop(beta),
    eta    = drop(eta),
    tau2   = tau2,
    sigma2 = sigma2,
    iter   = iter,
    REML   = REML,
    loglik = if (REML) loglik_REML else loglik_ML,
    
    # inspection objects
    M            = M,
    C            = C,
    M_etaeta_inv = M_etaeta_inv,
    C_etaeta     = C_etaeta,
    r_hat        = drop(r_hat),
    T_tau        = T_tau,
    T_sigma      = T_sigma,
    trace_Ttau   = trace_Ttau,
    trace_Tsigma = trace_Tsigma
  )
}



## ----------------------------------------
## One-way random effects with 3 fixed effects
## EM vs lme4 (ML and REML)
## ----------------------------------------

library(lme4)
library(knitr)

## -------------------------------
## 1. Simulate one-way RE data
## -------------------------------

set.seed(123)

G  <- 7   # number of groups (random effects)
ni <- 4   # obs per group
n  <- G * ni

## True fixed-effect parameters: beta0 (intercept), beta1, beta2
beta_true <- c(
  beta0 = 2.0,
  beta1 = 1.0,
  beta2 = -0.5
)

## True variance components
tau2_true   <- 1.0   # var of random intercepts
sigma2_true <- 1   # residual var

id <- factor(rep(1:G, each = ni))

## Continuous covariates (fixed-effect predictors)
x1 <- rnorm(n)
x2 <- rnorm(n)

## Random intercepts
u   <- rnorm(G, mean = 0, sd = sqrt(tau2_true))      # group effects
eps <- rnorm(n, mean = 0, sd = sqrt(sigma2_true))    # residuals

## Linear predictor and response
X_true <- cbind(1, x1, x2)   # design for true beta
mu     <- as.vector(X_true %*% beta_true) + u[id]
y      <- mu + eps

dat <- data.frame(
  id = id,
  y  = y,
  x1 = x1,
  x2 = x2
)

## -------------------------------
## 2. Build X and Z for em_lmm_with_likelihood
## -------------------------------

## Fixed effects: intercept + x1 + x2
X <- model.matrix(~ x1 + x2, data = dat)
## (equiv. to ~ 1 + x1 + x2, intercept included by default)

## Random intercepts: one column per group
Z <- model.matrix(~ 0 + id, data = dat)

## -------------------------------
## 3. Fit with EM LMM
##    (em_lmm_with_likelihood must already be defined, with $loglik)
## -------------------------------

fit_em_REML <- em_lmm_with_likelihood(y, X, Z, REML = TRUE)
fit_em_ML   <- em_lmm_with_likelihood(y, X, Z, REML = FALSE)

## -------------------------------
## 4. Fit with lme4::lmer
## -------------------------------

fit_lme4_REML <- lmer(y ~ x1 + x2 + (1 | id), data = dat, REML = TRUE)
fit_lme4_ML   <- lmer(y ~ x1 + x2 + (1 | id), data = dat, REML = FALSE)

## -------------------------------
## 5. Extract estimates
## -------------------------------

## --- EM REML ---
beta_em_REML   <- as.numeric(fit_em_REML$beta)
tau2_em_REML   <- fit_em_REML$tau2
sigma2_em_REML <- fit_em_REML$sigma2
loglik_em_REML <- fit_em_REML$loglik

## --- EM ML ---
beta_em_ML   <- as.numeric(fit_em_ML$beta)
tau2_em_ML   <- fit_em_ML$tau2
sigma2_em_ML <- fit_em_ML$sigma2
loglik_em_ML <- fit_em_ML$loglik

## --- lme4 REML ---
beta_lme4_REML   <- as.numeric(fixef(fit_lme4_REML))
tau2_lme4_REML   <- as.numeric(VarCorr(fit_lme4_REML)$id)
sigma2_lme4_REML <- sigma(fit_lme4_REML)^2
loglik_lme4_REML <- as.numeric(logLik(fit_lme4_REML))

## --- lme4 ML ---
beta_lme4_ML   <- as.numeric(fixef(fit_lme4_ML))
tau2_lme4_ML   <- as.numeric(VarCorr(fit_lme4_ML)$id)
sigma2_lme4_ML <- sigma(fit_lme4_ML)^2
loglik_lme4_ML <- as.numeric(logLik(fit_lme4_ML))

## -------------------------------
## 6. Build comparison table
## -------------------------------

comp <- rbind(
  data.frame(
    method     = "Truth",
    likelihood = NA_character_,
    beta0      = beta_true[1],
    beta1      = beta_true[2],
    beta2      = beta_true[3],
    tau2       = tau2_true,
    sigma2     = sigma2_true,
    loglik     = NA_real_
  ),
  data.frame(
    method     = "EM",
    likelihood = "REML",
    beta0      = beta_em_REML[1],
    beta1      = beta_em_REML[2],
    beta2      = beta_em_REML[3],
    tau2       = tau2_em_REML,
    sigma2     = sigma2_em_REML,
    loglik     = loglik_em_REML
  ),
  data.frame(
    method     = "lme4",
    likelihood = "REML",
    beta0      = beta_lme4_REML[1],
    beta1      = beta_lme4_REML[2],
    beta2      = beta_lme4_REML[3],
    tau2       = tau2_lme4_REML,
    sigma2     = sigma2_lme4_REML,
    loglik     = loglik_lme4_REML
  ),
  data.frame(
    method     = "EM",
    likelihood = "ML",
    beta0      = beta_em_ML[1],
    beta1      = beta_em_ML[2],
    beta2      = beta_em_ML[3],
    tau2       = tau2_em_ML,
    sigma2     = sigma2_em_ML,
    loglik     = loglik_em_ML
  ),
  data.frame(
    method     = "lme4",
    likelihood = "ML",
    beta0      = beta_lme4_ML[1],
    beta1      = beta_lme4_ML[2],
    beta2      = beta_lme4_ML[3],
    tau2       = tau2_lme4_ML,
    sigma2     = sigma2_lme4_ML,
    loglik     = loglik_lme4_ML
  )
)

rownames(comp) <- NULL

comp_pretty <- within(comp, {
  beta0  <- round(beta0,  6)
  beta1  <- round(beta1,  6)
  beta2  <- round(beta2,  6)
  tau2   <- round(tau2,   6)
  sigma2 <- round(sigma2, 6)
  loglik <- round(loglik, 7)
})

print(comp_pretty)


tab <- comp  
tab$likelihood[is.na(tab$likelihood)] <- ""
tab$loglik[is.na(tab$loglik)] <- NA

kable(
  tab,
  format   = "latex",
  booktabs = TRUE,  
  digits   = c(0, 0, 4, 4, 4, 4, 4, 5),
  caption  = "Comparison of EM and lme4 estimates (ML vs REML)."
)


==> em_lmm.txt <==
# Example: extract y, X, Z from an nfl2012 fit
# Uncomment these lines to load example data from mvglmmRank
# library(mvglmmRank)
# data(nfl2012)
# res <- mvglmmRank(nfl2012, method = "N.mov", verbose = FALSE, tol.n=1e-16)
# res$parameters #for comparison with em_lmm output
# Z   <- res$N.output$Z
# X   <- res$N.output$X
# y   <- res$N.output$Y

em_lmm <- function(y, X, Z, REML = FALSE,
                   maxit = 100, tol = 1e-7,
                   tau2_init = 1, sigma2_init = 1) {
  
  # LMM: y = X beta + Z eta + eps; eta ~ N(0, tau^2 I), eps ~ N(0, sigma^2 I).
  # REML toggles which covariance appears in the variance-component trace adjustments.
  
  y  <- as.matrix(y)
  X  <- as.matrix(X)
  Z  <- as.matrix(Z)
  XZ <- cbind(X, Z)
  
  n <- nrow(X)
  p <- ncol(X)
  q <- ncol(Z)
  if (nrow(Z) != n) stop("X and Z must have the same number of rows.")
  if (qr(X)$rank < ncol(X)) stop("X must be full rank.")
  
  # Initial values for variance components
  tau2   <- tau2_init
  sigma2 <- sigma2_init
  
  # Initial values for beta and eta
  beta <- matrix(0, p, 1)
  eta  <- matrix(0, q, 1)
  
  for (iter in 1:maxit) {
    
    ## --- Henderson solve: compute BLUE/BLUP and needed covariance blocks ---    
    # G^{-1} and R^{-1}
    G_inv <- diag(1 / tau2, q)    # tau^{-2} I_q
    R_inv <- diag(1 / sigma2, n)  # sigma^{-2} I_n
    
    XtRinv <- t(X) %*% R_inv      # X' R^{-1}
    ZtRinv <- t(Z) %*% R_inv      # Z' R^{-1}
    
    # Blocks of M
    M_betabeta <- XtRinv %*% X
    M_betaeta  <- XtRinv %*% Z
    M_etabeta  <- t(M_betaeta)
    M_etaeta   <- ZtRinv %*% Z + G_inv   # Z' R^{-1} Z + G^{-1}
    
    M <- rbind(
      cbind(M_betabeta, M_betaeta),
      cbind(M_etabeta,  M_etaeta)
    )
    
    # Right-hand side [X' R^{-1} y; Z' R^{-1} y]
    rhs <- rbind(
      XtRinv %*% y,
      ZtRinv %*% y
    )
    
    # Henderson's mixed model equations:
    # [beta_hat; eta_hat] = C [X' R^{-1} y; Z' R^{-1} y],
    # where C = M^{-1} is the "C-matrix"
    C   <- chol2inv(chol(M))
    sol <- C %*% rhs
    
    beta <- sol[1:p, , drop = FALSE]
    eta  <- sol[(p + 1):(p + q), , drop = FALSE]
    
    # C_{eta,eta}: prediction-error covariance for eta, Var(eta_hat - eta)
    C_etaeta <- C[(p + 1):(p + q), (p + 1):(p + q), drop = FALSE]
    
    # (M_{etaeta})^{-1}: conditional covariance Var(eta | y) at current (G,R)
    M_etaeta_inv <- chol2inv(chol(M_etaeta))
    
    ## --- Residuals and trace-adjustment matrices (Algorithm 1) ---
    
    # Conditional residuals
    r_hat <- y - X %*% beta - Z %*% eta
    
    if (!REML) {
      # ML trace-adjustment matrices:
      #   T_tau   = Var(eta | y) = (M_{etaeta})^{-1}
      #   T_sigma = Var(Z eta | y) = Z (M_{etaeta})^{-1} Z'
      T_sigma <- Z %*% M_etaeta_inv %*% t(Z)
      T_tau   <- M_etaeta_inv
      
    } else {
      # REML trace-adjustment matrices:
      #   T_tau   = Var(eta_hat - eta) = C_{eta,eta}
      #   T_sigma = Var(r_hat - eps) = [X Z] C [X Z]'
      T_sigma <- XZ %*% C %*% t(XZ)
      T_tau   <- C_etaeta
    }
    
    ## --- M step updates (tau^2 and sigma^2) ---
    
    # sigma^2 update:
    #   sigma_hat^2 = (r_hat'r_hat)/n + tr(T_sigma)/n
    rss_r        <- as.numeric(t(r_hat) %*% r_hat)
    trace_Tsigma <- sum(diag(T_sigma))
    sigma2_new   <- (rss_r + trace_Tsigma) / n
    
    # tau^2 update:
    #   tau_hat^2 = (eta'eta)/q + tr(T_tau)/q
    q_eta      <- as.numeric(t(eta) %*% eta)
    trace_Ttau <- sum(diag(T_tau))
    tau2_new   <- (q_eta + trace_Ttau) / q
    
    ## --- Convergence check ---
    
    delta <- max(
      abs(sigma2_new - sigma2) / (sigma2 + 1e-8),
      abs(tau2_new   - tau2)   / (tau2   + 1e-8)
    )
    
    sigma2 <- sigma2_new
    tau2   <- tau2_new
    
    if (delta < tol) break
  }
  
  list(
    beta   = drop(beta),
    eta    = drop(eta),
    tau2   = tau2,
    sigma2 = sigma2,
    G      = tau2 * diag(q),
    R      = sigma2 * diag(n),
    iter   = iter,
    REML   = REML,
    
    # --- objects for inspection (final iteration) ---
    M            = M,
    C            = C,
    M_etaeta_inv = M_etaeta_inv,
    C_etaeta     = C_etaeta,
    r_hat        = drop(r_hat),
    T_tau        = T_tau,
    T_sigma      = T_sigma,
    trace_Ttau   = trace_Ttau,
    trace_Tsigma = trace_Tsigma
  )
}
# em_lmm(y, X, Z, REML = TRUE)
